A Comparative Predicting Stock Prices using Heston and Geometric Brownian Motion Models

This paper presents a novel approach to predicting stock prices using technical analysis. By utilizing Ito's lemma and Euler-Maruyama methods, the researchers develop Heston and Geometric Brownian Motion models that take into account volatility, interest rate, and historical stock prices to generate predictions. The results of the study demonstrate that these models are effective in accurately predicting stock prices and outperform commonly used statistical indicators. The authors conclude that this technical analysis-based method offers a promising solution for stock market prediction.

==> Re=300/dispx.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 8 2020, 16:40
% Table:              Probe Table 2 - 
% Ha                     Displacement field, X component (1), Domain Probe 1
0                        -0.003456528453092786
1                        -0.0035092320854719626
2                        -0.0036679045740947527
3                        -0.003934413025483189
4                        -0.004312028612897708
5                        -0.004806022692138013
6                        -0.00542487556581508
7                        -0.006181620464842483
8                        -0.007094900591755577
9                        -0.008189601940637564
10                       -0.00949534016141314
11                       -0.011041731372328821
12                       -0.012843408687981894


==> Re=300/dispy.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 8 2020, 16:27
% Table:              Probe Table 2 - 
% Ha                     Displacement field, Y component (1), Domain Probe 1
0                        0.021659192520018956
1                        0.021991243626083897
2                        0.02298904892486219
3                        0.024657164710453233
4                        0.027003974825774414
5                        0.030042948178197575
6                        0.033795523607705026
7                        0.03829310877846942
8                        0.043577871740805754
9                        0.04970417107150159
10                       0.05672986836493208
11                       0.06469363393538184
12                       0.07354814086801748


==> Re=300/wsslo.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 10 2020, 18:50
% Table:              Table 1 - Line Integration 1
% Ha                     spf.sr*spf.mu
0                        0.15787428273760862
1                        0.1580525046587204
2                        0.15860864282795403
3                        0.15954523094163417
4                        0.16087784863449003
5                        0.16261848798916104
6                        0.16476183145330509
7                        0.16725148669252465
8                        0.1699646390653847
9                        0.1727305509500901
10                       0.1753012521954198
11                       0.17735236317229303
12                       0.17844125485342013


==> Re=300/wssup.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 10 2020, 18:49
% Table:              Table 1 - Line Integration 1
% Ha                     spf.sr*spf.mu
0                        0.13264969367996954
1                        0.1329250639756564
2                        0.13377836713712812
3                        0.13525428381845686
4                        0.13742909945356338
5                        0.14042844513487346
6                        0.14437122474053832
7                        0.14918683349279077
8                        0.1545895309288408
9                        0.16020996869240586
10                       0.16565435519432353
11                       0.17058494185939535
12                       0.17470158299231664


==> Re=300/wssv.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 10 2020, 18:50
% Table:              Table 1 - Line Integration 1
% Ha                     spf.sr*spf.mu
0                        0.1997652442970015
1                        0.1996235854268476
2                        0.19921120743421356
3                        0.19855685469099627
4                        0.19773622328781892
5                        0.19685306459442756
6                        0.19605763831089054
7                        0.1955128338704623
8                        0.1953146863667075
9                        0.1954839605130286
10                       0.19593027303254382
11                       0.19643346488789176
12                       0.1966219073548833


==> Re=500/dispx.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 8 2020, 16:20
% Table:              Probe Table 2 - 
% Ha                     Displacement field, X component (1), Domain Probe 1
0                        -0.002194755540798586
1                        -0.0022251182942017813
2                        -0.0023163549506035382
3                        -0.0024689158850826746
4                        -0.00268345365568985
5                        -0.002960712729340425
6                        -0.0033020267895652903
7                        -0.003708382555126924
8                        -0.004182428571400302
9                        -0.004728329069951263
10                       -0.0053528342530671374
11                       -0.006066289140375967
12                       -0.006879744052775144


==> Re=500/dispy.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 8 2020, 16:21
% Table:              Probe Table 2 - 
% Ha                     Displacement field, Y component (1), Domain Probe 1
0                        0.014597564345708294
1                        0.014791629311704737
2                        0.015373989599038984
3                        0.01634537702537062
4                        0.017706736032794983
5                        0.019459007954034328
6                        0.021604108995059056
7                        0.02414366517413964
8                        0.027084220635092228
9                        0.03043526793999077
10                       0.034212713912817314
11                       0.0384430711106465
12                       0.04314517247459628


==> Re=500/wsslo.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 10 2020, 13:57
% Table:              Table 1 - Line Integration 1
% Ha                     spf.sr*spf.mu
0                        0.10468405653070406
1                        0.10484974946362083
2                        0.10534298317620629
3                        0.10615291741612198
4                        0.10726260806883878
5                        0.1086584566431541
6                        0.11027019291164648
7                        0.11211799868221853
8                        0.11416344308135107
9                        0.11636648809553042
10                       0.11869094395310488
11                       0.12111526623127908
12                       0.1234762964374863


==> Re=500/wssup.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 10 2020, 13:58
% Table:              Table 1 - Line Integration 1
% Ha                     spf.sr*spf.mu
0                        0.08522568498839692
1                        0.08539482099712077
2                        0.08590952222519141
3                        0.08678822168425471
4                        0.08806013459481442
5                        0.08976051299622691
6                        0.09189294025166986
7                        0.09448315869780662
8                        0.09755249000298541
9                        0.10110197517529282
10                       0.10503657263060916
11                       0.10921600920695695
12                       0.11343275708783067


==> Re=500/wssv.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 10 2020, 13:57
% Table:              Table 1 - Line Integration 1
% Ha                     spf.sr*spf.mu
0                        0.13779115411838375
1                        0.13772781521956828
2                        0.1375353905306572
3                        0.13721440054823766
4                        0.13677196819121346
5                        0.1362319007891224
6                        0.13560546097568427
7                        0.13497328672172343
8                        0.1344345540770988
9                        0.1340718439763133
10                       0.13396724598982526
11                       0.13416819217612264
12                       0.13464505377777897


==> Re=800/Untitled.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 6 2020, 19:13
% Table:              Table 2 - Point Evaluation 1
% Ha                     Total displacement, Point: 5Total displacement, Point: 5Total displacement, Point: 5Total displacement, Point: 5
0                        8.43269459811199E-5      8.43269459811199E-5      8.43269459811199E-5      8.43269459811199E-5
8                        9.308015460867181E-5     9.308015460867181E-5     9.308015460867181E-5     9.308015460867181E-5
10                       1.0094406943683173E-4    1.0094406943683173E-4    1.0094406943683173E-4    1.0094406943683173E-4
12                       1.1160804909843318E-4    1.1160804909843318E-4    1.1160804909843318E-4    1.1160804909843318E-4


==> Re=800/dispx.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 8 2020, 16:45
% Table:              Probe Table 2 - 
% Ha                     Displacement field, X component (1), Domain Probe 1
0                        -0.0014618412052685961
1                        -0.001480388414595435
2                        -0.001536256581881497
3                        -0.0016294350413597178
4                        -0.0017601872521810728
5                        -0.0019287368212468614
6                        -0.00213532591167214
7                        -0.0023805470821234836
8                        -0.002663563657985536
9                        -0.0029863658020095538
10                       -0.003348264701083963
11                       -0.0037496861630242355
12                       -0.004192957936818566


==> Re=800/dispy.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 10 2020, 13:41
% Table:              Probe Table 2 - 
% Ha                     Displacement field, Y component (1), Domain Probe 1
0                        0.010444380139756057
1                        0.010563098644620692
2                        0.010920548156992161
3                        0.011515991242520186
4                        0.0123502324764319
5                        0.013423677385299492
6                        0.014736140727964574
7                        0.01628843491105861
8                        0.018076251747468044
9                        0.020106353147868777
10                       0.022374910885857177
11                       0.024881088810465187
12                       0.027630605927571907


==> Re=800/wsslo.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 10 2020, 13:44
% Table:              Table 1 - Line Integration 1
% Ha                     spf.sr*spf.mu
0                        0.07136106688800781
1                        0.07148452609252492
2                        0.07185410508904216
3                        0.07246228106369454
4                        0.07329597975149509
5                        0.0743358426847686
6                        0.07556064158160022
7                        0.07693204318777358
8                        0.0784651578523457
9                        0.08005777791894562
10                       0.08172258605129779
11                       0.08347005664790987
12                       0.08524665683014848


==> Re=800/wssup.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 10 2020, 13:43
% Table:              Table 1 - Line Integration 1
% Ha                     spf.sr*spf.mu
0                        0.056706529109327324
1                        0.056810412907248364
2                        0.057126644596535825
3                        0.05765833349015089
4                        0.05840865804630034
5                        0.059388421947157766
6                        0.060611325740452554
7                        0.06208847906000826
8                        0.0638402538110695
9                        0.06583416059372667
10                       0.06806142614849624
11                       0.07053715249185806
12                       0.07322855103354342


==> Re=800/wssv.txt <==
% Model:              Asymetricbifur.mph
% Version:            COMSOL 5.5.0.359
% Date:               Oct 10 2020, 13:45
% Table:              Table 1 - Line Integration 1
% Ha                     spf.sr*spf.mu
0                        0.09786463379246757
1                        0.09784568840845799
2                        0.09779704584660953
3                        0.09771000200772198
4                        0.09758201299044549
5                        0.09740620030221733
6                        0.09717837199059769
7                        0.0969011004853237
8                        0.09661093404250758
9                        0.09631272459605832
10                       0.09604735459604019
11                       0.09587178918177124
12                       0.0958209864173431

